All you need is a good init

Layer-sequential unit-variance (LSUV) initialization - a simple method for weight initialization for deep net learning - is proposed. The method consists of the two steps. First, pre-initialize weights of each convolution or inner-product layer with orthonormal matrices. Second, proceed from the first to the final layer, normalizing the variance of the output of each layer to be equal to one. Experiment with different activation functions (maxout, ReLU-family, tanh) show that the proposed initialization leads to learning of very deep nets that (i) produces networks with test accuracy better or equal to standard methods and (ii) is at least as fast as the complex schemes proposed specifically for very deep nets such as FitNets (Romero et al. (2015)) and Highway (Srivastava et al. (2015)). Performance is evaluated on GoogLeNet, CaffeNet, FitNets and Residual nets and the state-of-the-art, or very close to it, is achieved on the MNIST, CIFAR-10/100 and ImageNet datasets.

==> reviews.txt <==
Masked Reviewer ID:	Assigned_Reviewer_1
Qualitative Evaluation
This paper suggests initializing weights by setting the empirical variance of the output of each layer to one. The main idea is very simple, and is clearly explained in the abstract. The related work section is also very clearly laid out.

Pros:
- The authors make the good point that the trick from Glorot & Bengio needs to be generalized to different sorts of layers, and that their approach does this without requiring new derivations.
- Extensive experiments on modern architectures were performed, comparing against sophisticated baselines.
- The method applies to almost any architecture.

Cons:
- Algorithm 1 obscures the fact that you need to choose an particular minibatch to compute the variance of the weights.
- Although the overall arguments and flow of the paper were well done, the paper has many typos.
- I wish the paper had a wall-clock time comparison, since they emphasize the speed over batch normalization.

Overall, this paper could be more fleshed out, but the main idea is so simple and seemingly effective that it belongs in the literature somewhere.
Quantitative Evaluation
6: Marginally above acceptance threshold
Confidence Score
2: The reviewer is willing to defend the evaluation, but it is quite likely that the reviewer did not understand central parts of the paper.


Masked Reviewer ID:	Assigned_Reviewer_2
Qualitative Evaluation
This paper proposes a new data-driven initialization strategy for very deep networks. The method adjusts the scale of initial weight matrices until the output variance at each layer is approximately one. Extensive experiments show that the method works without tuning for a variety of nonlinearities and in a variety of settings and network architectures, such that even very deep thin networks can be trained directly.

Major comments:

The idea of a data-driven weight initialization, rather than theoretical computation for all layer types, is very attractive: as ever more complex nonlinearities and network architectures are devised, it is more and more difficult to obtain clear theoretical results on the best initialization. This paper elegantly sidesteps the question by numerically rescaling each layer of weights until the output is approximately unit variance. The simplicity of the method makes it likely to be used in practice, although the absolute performance improvements from the method are quite small.

The experiments in the paper cover a range of network architectures, nonlinearities, and visual object recognition datasets, showing the broad applicability of the method. Most impressive is the fact that very deep, thin networks can be trained directly with SGD + momentum, attaining or surpassing the performance of more complex learning schemes.

In the nonlinearities experiments, are orthonormal initializations using the scale factor proposed in Saxe et al., 2014? I.e., sqrt(2) for ReLU, sqrt(2/(1+a^2)) for VLReLU? This could account for some of the differences between the OrthoNorm and MSRA results on ReLU/VLReLU, for instance. 
>>>>>
DM: No, started experiments for "yes". 

>>>>>>

Learning rate interaction: The experiments use a fixed learning rate schedule, but the Saxe et al. 2014 prediction of faster learning times for correctly scaled inputs is in part due to the fact that a better initialization permits a bigger learning rate. It may be interesting to experiment with the largest stable learning rate for different initialization strategies.

Theoretically, it would be nice to know that propagating a variance 1 input-to-output transformation will lead to successful propagation of the gradient as well. In other words, does variance 1 input propagation necessarily lead to constant variance gradients across depth? If this can’t be addressed theoretically, it could be investigated empirically for the networks trained in the experiments.

CaffeNet experiments: It may be interesting to look at the training error curves. Does the LSUV initialization optimize training error more quickly, but somehow test error starts to overfit? Or is the LSUV training error also overtaken by the original init? This could clarify the extent to which the initialization may also be acting as a regularizer, and not just impacting learning speed.

Finally, it would be interesting to look at the empirical scale factors derived by the LSUV process: what gain factor is learned at each layer, for each nonlinearity? 

Pros/cons:
+Simple initialization strategy which can handle complex network topologies and nonlinearities
+Reasonably extensive experiments showing that the method allows direct training of even deep, thin networks
-Small absolute performance gains, potentially negative impact on generalization in real-world SOTA systems

Minor comments:
Related work: “To the best of our knowledge, there have been no attempts to generalize Glorot & Bengio (2010) formulas to non-linearities other than ReLU, such as tanh, maxout, etc.” The Saxe et al., 2014 paper does exactly this for pointwise nonlinearities. Their eqn 49 specifies the general procedure. Fig 8, for example, demonstrates the application to Tanh, and applied to ReLU it yields the He et al. result of sqrt(2) (but predates it). 
“Figure 1 shows that LSUV method not only leads to better generalization error, but also converges faster for all tested activation functions.” I think this is true for maxout, ReLU, and VLReLU, but not TanH, where Xavier appears to converge fastest.

pg 4: “tolerate a from a wide variety” —> “tolerate a wide variety”
>>>>>>>>>
Fixed
>>>>>>>>
Quantitative Evaluation
7: Good paper, accept
Confidence Score
4: The reviewer is confident but not absolutely certain that the evaluation is correct.
####################################
Masked Reviewer ID:	Assigned_Reviewer_3
Qualitative Evaluation
Some comments on the submitted paper "All you need is a good init":

- The authors clearly are aware about the state-of-the art. They cite correctly the previous approaches (perhaps too much). However the reader would expect a more theoretical motivation that could emerge from all these previous efforts.

- In general i would say that the paper is not well written and lacks more theoretical background. It is difficult to read and some sections seem to be there without any kind of motivation.

- The authors claim: "We show that with the strategy, learning of very deep nets via standard stochastic gradient descent is at least as fast as the complex schemes proposed specifically for very deep nets". However the authors did not show any result on this direction. Is the pre-initialization steps (T_max) considered? Is even faster than Batch-normalization (Ioffe 2015)? Are the results obtained better than a combination of different classifiers trained with batch-normalization (with the same number total epochs)? 

- How the authors determine the Tol_{var} value?I hope that using a validation set

- How the authors determine the T_{max} value? same

- Table 2 is too small, for instance it is smaller than table 1 that just describe the FitNets configurations...

- Table 3, VLReLU?

- "We LSUV initialization, learning of very deep nets via standard SGD is fast " again the authors claim that "is fast" but they do not present quantitative results.

- Which is the motivation of section 5.2?

This section shows clearly that there is not any difference between standard initialization and LSUV, at least on this experiment.


- Some minor things:

"normalizing input activations of the each instead of output one."
>>>>>
Fixed
>>>>>>

" cause is that CNNs tolerate a from a wide"
>>>>>
Fixed
>>>>>>

"LSUV initialization reduces the the starting flat-loss"
>>>>>
Fixed
>>>>>>

"We LSUV initialization"
Quantitative Evaluation
5: Marginally below acceptance threshold
Confidence Score
4: The reviewer is confident but not absolutely certain that the evaluation is correct.
